CoMAC: Conversational Agent for Multi-Source Auxiliary Context with Sparse and Symmetric Latent Interactions

Recent advancements in AI-driven conversational agents have exhibited immense potential of AI applications. Effective response generation is crucial to the success of these agents. While extensive research has focused on leveraging multiple auxiliary data sources (e.g., knowledge bases and personas) to enhance response generation, existing methods often struggle to efficiently extract relevant information from these sources. There are still clear limitations in the ability to combine versatile conversational capabilities with adherence to known facts and adaptation to large variations in user preferences and belief systems, which continues to hinder the wide adoption of conversational AI tools. This paper introduces a novel method, Conversational Agent for Multi-Source Auxiliary Context with Sparse and Symmetric Latent Interactions (CoMAC), for conversation generation, which employs specialized encoding streams and post-fusion grounding networks for multiple data sources to identify relevant persona and knowledge information for the conversation. CoMAC also leverages a novel text similarity metric that allows bi-directional information sharing among multiple sources and focuses on a selective subset of meaningful words. Our experiments show that CoMAC improves the relevant persona and knowledge prediction accuracies and response generation quality significantly over two state-of-the-art methods.

==> figures/data/bart_k.csv <==
colbert,BART,10,0,1,0.9,0.1,0.35,0.280,0.344,0.171,0.299,10.818,42.25,2.36,17.95,93.57,43.54,16.04,2803,35463
colbert,BART,10,1,1,0.9,0.1,0.35,0.360,0.429,0.263,0.381,15.768,65.22,17.34,25.33,82.93,96.35,7.97,2818,35414
colbert,BART,10,2,1,0.9,0.1,0.35,0.344,0.416,0.256,0.374,15.591,42.16,5.44,17.43,89.60,91.08,8.92,2815,35578
colbert,BART,10,3,1,0.9,0.1,0.35,0.339,0.409,0.249,0.366,14.919,41.79,7.50,17.00,87.01,90.03,9.69,2815,35491
colbert,BART,10,4,1,0.9,0.1,0.35,0.326,0.385,0.231,0.347,14.031,14.27,0.39,13.34,99.07,86.81,11.87,2817,35408
colbert,BART,10,5,1,0.9,0.1,0.35,0.301,0.357,0.193,0.313,11.684,34.33,5.82,14.56,80.91,67.33,15.26,2824,35530
colbert,BART,10,6,1,0.9,0.1,0.35,0.289,0.355,0.197,0.314,11.827,17.06,0.46,13.49,96.77,67.57,14.70,2807,35425
colbert,BART,10,7,1,0.9,0.1,0.35,0.301,0.356,0.194,0.311,11.703,13.50,0.05,13.31,99.81,68.04,14.57,2821,35489
colbert,BART,10,8,1,0.9,0.1,0.35,0.297,0.356,0.192,0.310,11.660,13.39,0.00,13.30,99.92,67.33,15.99,2813,35545
colbert,BART,10,9,1,0.9,0.1,0.35,0.300,0.358,0.195,0.315,11.947,13.30,0.00,13.30,100.00,67.33,16.58,3039,38329
colbert,BART,10,10,1,0.9,0.1,0.35,0.288,0.345,0.184,0.303,11.196,14.96,0.18,13.39,98.67,67.97,15.47,3043,38355


==> figures/data/bart_l.csv <==
colbert,BART,2,1,1,0.9,0.1,0.35,0.292,0.362,0.203,0.320,11.908,46.97,4.22,17.84,82.88,70.28,13.78,3278,37363
colbert,BART,4,1,1,0.9,0.1,0.35,0.333,0.391,0.223,0.342,13.363,21.48,0.53,14.21,97.36,78.47,11.13,3597,36640
colbert,BART,6,1,1,0.9,0.1,0.35,0.346,0.417,0.251,0.370,15.263,60.12,13.00,23.14,86.08,91.38,8.87,3681,36909
colbert,BART,8,1,1,0.9,0.1,0.35,0.358,0.428,0.263,0.381,15.732,66.77,18.28,25.99,81.07,95.94,8.16,3279,36587
colbert,BART,10,1,1,0.9,0.1,0.35,0.360,0.429,0.263,0.381,15.768,65.22,17.34,25.33,82.93,96.35,7.97,2818,35414
colbert,BART,15,1,1,0.9,0.1,0.35,0.358,0.419,0.254,0.368,15.195,64.77,16.28,24.51,79.28,96.06,8.12,2788,35389
colbert,BART,20,1,1,0.9,0.1,0.35,0.358,0.418,0.251,0.367,15.014,62.77,14.63,23.68,80.96,95.14,8.45,2806,34973
colbert,BART,50,1,1,0.9,0.1,0.35,0.351,0.416,0.252,0.369,15.226,54.66,8.85,20.20,81.63,93.72,8.95,2772,35015


==> figures/data/bart_p.csv <==
colbert,BART,10,1,0,0.9,0.1,0.35,0.295,0.359,0.197,0.319,11.880,86.70,37.19,-,0.00,69.21,15.24,2741,34569
colbert,BART,10,1,1,0.9,0.1,0.35,0.360,0.429,0.263,0.381,15.768,65.22,17.34,25.33,82.93,96.35,7.97,2818,35414
colbert,BART,10,1,2,0.9,0.1,0.35,0.357,0.424,0.260,0.375,15.624,64.65,16.79,25.40,85.63,95.60,8.37,2751,34536
colbert,BART,10,1,3,0.9,0.1,0.35,0.346,0.418,0.257,0.373,15.394,69.91,22.50,28.15,81.28,94.15,8.96,2748,34625
colbert,BART,10,1,4,0.9,0.1,0.35,0.349,0.418,0.257,0.373,15.412,69.52,22.49,28.03,82.37,93.17,8.86,2758,34573
colbert,BART,10,1,5,0.9,0.1,0.35,0.346,0.418,0.256,0.374,15.388,72.71,26.35,30.02,79.04,92.85,9.17,2754,34634
colbert,BART,10,1,6,0.9,0.1,0.35,0.350,0.410,0.245,0.360,14.597,72.61,26.56,29.87,78.64,92.34,9.45,2771,34603
colbert,BART,10,1,7,0.9,0.1,0.35,0.306,0.375,0.212,0.333,12.855,13.42,0.05,13.30,99.81,67.19,12.93,2758,34579
colbert,BART,10,1,8,0.9,0.1,0.35,0.307,0.375,0.209,0.331,12.706,13.39,0.04,13.30,99.92,66.75,13.01,2756,34614
colbert,BART,10,1,9,0.9,0.1,0.35,0.305,0.371,0.206,0.326,12.489,13.30,0.00,13.30,100.00,67.80,12.76,2749,34548
colbert,BART,10,1,10,0.9,0.1,0.35,0.338,0.407,0.244,0.364,14.819,67.10,20.77,26.47,82.91,87.76,9.91,3037,38366


==> figures/data/bart_sncr.csv <==
METHOD,LM,L,K,P,PW,PS,sncr,F1,ROUGE1,ROUGE2,ROUGEL,avgBLEU,PG-ACC,PG-MTL,PG-PR,PG-RC,KG-ACC,PPL,INF_T,TRAIN_T

colbert,BART,8,1,1,0.9,0.2,0.25,0.359,0.427,0.262,0.379,15.744,71.75,24.77,28.70,75.68,95.7,8.02,2765,34516
colbert,BART,10,1,1,0.9,0.1,0.35,0.360,0.429,0.263,0.381,15.768,65.22,17.34,25.33,82.93,96.4,7.97,2818,35414
colbert,BART,8,1,1,0.9,0.2,0.5,0.359,0.428,0.264,0.380,15.854,67.83,20.27,26.74,81.57,96.2,8.12,2774,34637
colbert,BART,8,1,1,0.9,0.2,0.75,0.355,0.425,0.260,0.378,15.480,72.23,25.89,29.26,76.75,96.3,8.02,2806,36617
colbert,BART,10,1,1,0.9,0.1,1.00,0.342,0.406,0.239,0.358,14.533,50.94,6.79,19.61,86.72,88.21,9.78,2699,33237

